4D Parallelism Unlocks Exascale Bayesian Neural Networks for High-Fidelity Atmospheric Modeling

We present BEAST, the first-ever Bayesian Swin Transformer for atmospheric forecasting on 0.25$^\circ$ global resolution able to accurately quantify both aleatoric and epistemic uncertainty. To overcome the associated computational bottlenecks, we devise an orthogonal 4D-parallelization scheme that introduces a unique domain-tensor-parallelism strategy and a novel uncertainty parallel method, enabling us to fully leverage GPU capacity and efficiently scale model training. For a 2.4-billion-parameter model, we achieve a peak performance of 3.96 EFLOP/s on 20,480 NVIDIA GH200 GPUs on the JUPITER supercomputer. We train BEAST as a 700-million-parameter model with 96 random weight samples on 384 nodes on 40 years of data for nearly one million gradient updates. This model achieves predictive skill scores competitive with state-of-the-art probabilistic atmospheric AI models and numerical models, and can predict extreme events with exceptional skill, while generating large ensembles 3 to 4 times faster than the current-best AI model. Our contribution unlocks the potential of high-fidelity uncertainty quantification in atmospheric AI models, heralding a new era for AI-based models in climate and Earth system sciences.

==> data/dp-scaling-up48-predictive-jupiter.csv <==
log_file,job_id,nodes,gpus,flops,steps,average_time_per_batch_mean_s,average_time_per_batch_std_s,real_time_mean_s,real_time_std_s,epoch_time_mean_s,epoch_time_std_s,peak_tflops_gpu,peak_tflops_gpu_std,peak_tflops_node,peak_tflops_node_std,peak_tflops,peak_tflops_std,real_tflops_gpu,real_tflops,real_tflops_std,sustained_tflops_gpu,sustained_tflops,sustained_tflops_std,images_s,images_s_std,samples_s,samples_s_std,mesh_dim_0,mesh_dim_1,mesh_dim_2,mesh_dim_3
pred-up-scaling-96_1378964.out,1378964,96,384,423.8352966308594,50,0.8864413223266601,0.00536730326635472,0.8874222925,0.005344402716230311,51.16821674851235,7.346685800117898,59.76640612804614,0.3618789182654252,239.06562451218457,1.4475156730617007,22950.29995316972,138.96150461392327,59.70033942871389,22924.93034062613,138.06286028343487,51.76984409994875,19879.62013438032,2854.2976916864304,1.1281062545406617,0.0068305574574286515,108.29820043590354,0.6557335159131507,1,48,4,2
pred-up-scaling-192_1378993.out,1378993,192,768,423.8352966308594,50,0.8982358963012695,0.0013677347144817546,0.899262657325,0.0013868144645977534,52.92810422900948,8.820382937815205,58.98162420029588,0.08981072262581298,235.92649680118353,0.3592428905032519,45297.88738582724,68.97463497662437,58.9142801019372,45246.16711828777,69.77720971301396,50.04846938181079,38437.22448523069,6405.501273190915,2.2265865884847664,0.0033904008784443984,213.75231249453756,0.32547848433066223,2,48,4,2
pred-up-scaling-384_1379024.out,1379024,384,1536,423.8352966308594,50,1.0025856742858887,0.07575645492786473,1.0036852555625,0.07577097866042404,57.747738075006055,10.345147701366123,52.84277786693197,3.9928572913140257,211.37111146772787,15.971429165256103,81166.50680360751,6133.028799458344,52.78488628306682,81077.58533079064,6120.77138115884,45.87141751772575,70458.49730722676,12622.201072409565,3.9896839767325405,0.3014648245149147,383.00966176632386,28.940623153431805,4,48,4,2
pred-up-scaling-768_1379096.out,1379096,768,3072,423.8352966308594,50,1.0485007232666015,0.0720954561035061,1.0496437926125,0.07206725504766757,61.342993048005155,9.661475805006912,50.52873202967395,3.474381944784701,202.1149281186958,13.897527779138803,155224.26479515835,10673.3013343786,50.47370589120988,155055.22449779676,10645.901484868173,43.182936996078226,132657.9824519523,20893.533623270898,7.629942280894208,0.5246388071824191,732.474458965844,50.36532548951224,8,48,4,2
pred-up-scaling-1536_1379289.out,1379289,1536,6144,423.8352966308594,50,1.1366248992919923,0.13290735447159957,1.13782840005,0.13291713020017354,67.84844441998575,16.244324370238516,46.61116619199394,5.450317682880996,186.44466476797575,21.801270731523985,286379.00508361077,33486.751843620834,46.561864756170024,286076.09706190863,33418.40811730861,39.04246628773965,239876.91287187242,57431.50657223213,14.076763591899542,1.6460183211602117,1351.369304822356,158.01775883138032,16,48,4,2


==> data/dp_hero_table_jupiter.csv <==
log_file,job_id,nodes,gpus,flops,steps,average_time_per_batch_mean_s,average_time_per_batch_std_s,real_time_mean_s,real_time_std_s,epoch_time_mean_s,epoch_time_std_s,peak_tflops_gpu,peak_tflops_gpu_std,peak_tflops_node,peak_tflops_node_std,peak_tflops,peak_tflops_std,real_tflops_gpu,real_tflops,real_tflops_std,sustained_tflops_gpu,sustained_tflops,sustained_tflops_std,images_s,images_s_std,samples_s,samples_s_std,mesh_dim_0,mesh_dim_1,mesh_dim_2,mesh_dim_3
dp-scaling-4_1291306.out,1291306,4,16,3557.94238,50,1.686222624206543,0.001975600333471929,1.6868945501375,0.0019931980766664764,96.9083153664833,7.611270434325675,263.7509372223463,0.309014024631054,1055.0037488893852,1.236056098524216,4220.014995557541,4.944224394096864,263.64587962166854,4218.334073946697,4.984292208568625,229.46575627596698,3671.4521004154717,288.35930866465185,0.5930415033249556,0.0006948151299314836,2.3721660132998226,0.0027792605197259346,1,2,4,2
dp-scaling-8_1291482.out,1291482,8,32,3557.94238,50,1.735108804321289,0.002148098646093802,1.7357616991375,0.00214302041927072,103.19923920114525,6.567883290818458,256.3198321582877,0.31732896695293006,1025.2793286331507,1.2693158678117202,8202.234629065206,10.154526942493762,256.2234192176223,8199.149414963913,10.12290144761821,215.47775009908432,6895.288003170698,438.83508456042205,1.152665466868129,0.0014270223991786175,4.610661867472516,0.00570808959671447,2,2,4,2
dp-scaling-16_1291483.out,1291483,16,64,3557.94238,50,1.7068841720581056,0.001719260030469286,1.707551290325,0.0017058582147644508,95.81387155002449,5.962526041613363,260.5582761739149,0.26244746841471084,1042.2331046956597,1.0497898736588434,16675.729675130555,16.796637978541494,260.4564794158257,16669.214682612845,16.652686780843457,232.08685251164258,14853.558560745125,924.34141629307,2.3434513398626984,0.0023604426638496457,9.373805359450794,0.009441770655398583,4,2,4,2
dp-scaling-32_1291484.out,1291484,32,128,3557.94238,50,1.7377134384155273,0.003345368435002813,1.7383767409,0.003360385073165345,99.77956369542517,4.468718047332237,255.93563798730995,0.4927158792624337,1023.7425519492398,1.9708635170497348,32759.761662375673,63.067632545591515,255.83798208767212,32747.26170722203,63.3023940316964,222.86266898178027,28526.421629667875,1277.58160530171,4.603751011613582,0.008862936187515144,18.415004046454328,0.035451744750060576,8,2,4,2
dp-scaling-64_1291534.out,1291534,64,256,3557.94238,50,1.7517505798339843,0.01986122150617031,1.7523990454625,0.019894315490927884,97.35764691489749,5.910182795867683,253.88477253545358,2.8785272072512673,1015.5390901418143,11.51410882900507,64994.501769076116,736.9029650563244,253.7908238717522,64970.45091116856,737.5846565092698,228.4067105117894,58472.11789101809,3549.6020718282366,1.141715049518946,0.012944682739921234,36.534881584606275,0.4142298476774795,2,16,4,2
dp-scaling-128_1291749.out,1291749,128,512,3557.94238,50,1.7508692596435549,0.005320924967088144,1.7515683548499998,0.005313034264946254,97.99596650595777,6.533564949415214,254.01256835735498,0.7719490244531403,1016.0502734294199,3.087796097812561,130054.43499896575,395.2379005200078,253.91118552041135,130002.52698645061,394.33681163288816,226.9189301138029,116182.49221826709,7746.092884821196,2.2845794898554144,0.006942880503449998,73.10654367537326,0.22217217611039994,4,16,4,2
dp-scaling-256_1291750.out,1291750,256,1024,3557.94238,50,1.7984797653198243,0.024024450620992142,1.799192949475,0.024372736014138262,100.76303922804072,5.712253463618729,247.28818531962256,3.303324792375155,989.1527412784902,13.21329916950062,253223.1017672935,3382.604587392159,247.19016247244343,253122.72637178208,3428.922612685083,220.68746680689404,225983.9660102595,12811.023788623193,4.4482012832528905,0.05941995797919862,142.3424410640925,1.9014386553343559,8,16,4,2
dp-scaling-512_1291892.out,1291892,512,2048,3557.94238,50,1.806971156311035,0.031036993341019514,1.8083522366375,0.032079528716092126,102.8586039210204,7.293890992502204,246.1261188075357,4.227524431588411,984.5044752301428,16.910097726353644,504066.2913178331,8657.970035893066,245.93814661183876,503681.3242610458,8935.128443469563,216.19134449923806,442759.87353443954,31396.90925509721,8.854596236424877,0.15208878319252508,283.34707956559606,4.866841062160803,16,16,4,2
dp-scaling-1024_1291893.out,1291893,1024,4096,3557.94238,50,1.8572543075561523,0.030790232268479222,1.8581886935625,0.03069836454152766,108.34312225552276,8.18077312703634,239.4625203939949,3.9698960947509483,957.8500815759796,15.879584379003793,980838.4835338031,16260.694404099884,239.34210720405565,980345.271107812,16195.877530248319,205.24736053438286,840693.1887488322,63479.06635345611,17.229735244015586,0.28564076978004427,551.3515278084988,9.140504632961417,32,16,4,2
dp-scaling-2048_1311349.out,1311349,2048,8192,3557.94238,50,2.003315213012695,0.030581159727962517,2.004102713075,0.030732702391429462,123.80232859146781,17.017080546219063,222.00340446233193,3.388943251623486,888.0136178493277,13.555773006493943,1818651.8893554232,27762.223117299596,221.91616956478632,1817937.2610747295,27877.874944431165,179.61810676744037,1471431.5306388715,202253.6180054835,31.947044371391407,0.48768045109016767,1022.305419884525,15.605774434885365,64,16,4,2
dp-scaling-4096_1327787.out,1327787,4096,16384,3557.94238,50,2.198900157165527,0.005119646900263256,2.1996208434,0.0051480564769024505,151.35356258550019,5.149547145324254,202.25693106197775,0.4709099987072606,809.027724247911,1.8836399948290423,3313777.5585194435,7715.389418819757,202.19066337476224,3312691.8287321045,7753.120123432513,146.92181336952777,2407166.990246343,81899.75637963189,58.21091948303705,0.13553109836372193,1862.7494234571857,4.336995147639102,128,16,4,2
dp-scaling-5120_1327858.out,1327858,5120,20480,3557.94238,50,2.2963424365234375,0.0078076768888422675,2.29711984956,0.0077549639356154386,,,193.67442347724116,0.6585025369441116,774.6976939089647,2.6340101477764466,3966452.192813899,13486.131956615405,193.60887834615502,3965109.828529255,13386.016287695451,,,,69.67601933195688,0.23690188239879892,2229.63261862262,7.580860236761565,160,16,4,2


==> data/dp_hero_table_lumi.csv <==
log_file,job_id,nodes,gpus,flops,steps,average_time_per_batch_mean_s,average_time_per_batch_std_s,real_time_mean_s,real_time_std_s,epoch_time_mean_s,epoch_time_std_s,peak_tflops_gpu,peak_tflops_gpu_std,peak_tflops_node,peak_tflops_node_std,peak_tflops,peak_tflops_std,real_tflops_gpu,real_tflops,real_tflops_std,sustained_tflops_gpu,sustained_tflops,sustained_tflops_std,images_s,images_s_std,samples_s,samples_s_std,mesh_dim_0,mesh_dim_1,mesh_dim_2,mesh_dim_3
run_000_data_train_subset-0050_nodes-0002.out,21014592,2,16,2238.2,50,4.477699298095703,0.0019290392093456313,4.4848634180625,0.002166016856646496,391.91940246347804,194.97370662489837,62.48186431790629,0.026917833940638784,499.85491454325035,0.21534267152511027,999.7098290865007,0.43068534305022055,62.382055799787366,998.1128927965979,0.48205020958421974,35.692925412906995,571.0868066065119,284.10665761571795,0.22332897620554482,9.621243478022977e-05,0.8933159048221793,0.0003848497391209191,1,2,4,2
run_001_data_train_subset-0100_nodes-0004.out,21014593,4,32,2238.2,50,4.516856304931641,0.0036908256844371263,4.5243060412,0.003608687433947669,395.07293131563347,194.55153230701134,61.94020378610078,0.05061274470551712,495.52163028880625,0.40490195764413695,1982.086521155225,1.6196078305765478,61.838212855687836,1978.8228113820107,1.5783532211161466,35.40801935839042,1133.0566194684934,557.967615685835,0.44278583709123964,0.00036181034549560983,1.7711433483649586,0.0014472413819824393,2,2,4,2
run_002_data_train_subset-0200_nodes-0008.out,21014594,8,64,2238.2,50,4.540168426513672,0.0024168094245713323,4.5473108902625,0.002372258736569117,395.9166807017755,206.5054878443207,61.622163258563305,0.03280253306376333,492.97730606850644,0.26242026451010664,3943.8184485480515,2.099362116080853,61.52537329240086,3937.623890713655,2.05419486406163,35.33256031345907,2261.2838600613804,1179.4590868178338,0.8810245841631784,0.00046898447772336107,3.5240983366527137,0.0018759379108934443,4,2,4,2
run_003_data_train_subset-0400_nodes-0016.out,21014595,16,128,2238.2,50,4.539508288574218,0.005550303932078779,4.546830328,0.005425925326244658,395.89886685297824,203.62706250307727,61.63112438943745,0.07535430057438441,493.0489951154996,0.6028344045950753,7888.783921847994,9.645350473521205,61.531876014177925,7876.080129814774,9.398860209215684,35.33415013586004,4522.771217390085,2326.2471668367234,1.7623054065427564,0.002154711480993925,7.049221626171025,0.0086188459239757,8,2,4,2
run_000_data_train_subset-0100_nodes-0032.out,21016005,32,256,2238.2,50,4.5564750427246095,0.007783809011517026,4.563719491700001,0.007749076781966078,397.93093571742065,198.14439834887932,61.401631168093594,0.10489217334157973,491.21304934474875,0.8391373867326378,15718.81757903196,26.85239637544441,61.30416220997467,15693.865525753516,26.647774734203306,35.15371323111635,8999.350587165785,4481.106512640843,0.4389357960367696,0.0007498323534381538,14.045945473176626,0.023994635310020922,2,16,4,2
run_001_data_train_subset-0200_nodes-0064.out,21016383,64,512,2238.2,50,4.598202978515625,0.00819363959988073,4.6054559109875,0.008069118079553322,400.3665261475835,209.29799639216813,60.84442146360314,0.10842002048742697,486.7553717088251,0.8673601638994157,31152.343789364808,55.51105048956261,60.74860022707519,31103.283316262496,54.49537908765014,34.93985907014478,17889.207843914126,9351.869135518344,0.8699050517537756,0.0015501030540602551,27.83696165612082,0.049603297729928164,4,16,4,2
run_002_data_train_subset-0400_nodes-0128.out,21016787,128,1024,2238.2,50,4.904803857421875,1.1829451723490823,4.9126144033375,1.1830195794397027,417.3610918385675,193.48442857224885,57.04101695660035,13.757205710191297,456.3281356528028,110.05764568153037,58410.00136355876,14087.378647235888,56.95032767276183,58317.135536908114,14043.502602225606,33.51713965088714,34321.55100250843,15911.127829812682,1.6310540100180604,0.3933791285194545,52.19372832057793,12.588132112622544,8,16,4,2
run_003_data_train_subset-0800_nodes-0256.out,21038055,256,2048,2238.2,50,4.6805890625,0.13307211572653965,4.6876698854625,0.1329928442296733,416.89370775665157,220.26025682454622,59.77345933688234,1.6993973604691384,478.1876746950587,13.595178883753107,122416.04472193503,3480.3657942407954,59.683170282029465,122231.13273759634,3467.7923986500637,33.55471608164805,68720.05853521521,36307.330766430474,3.418373154821258,0.09718651690646488,109.38794095428025,3.109968541006876,16,16,4,2
run_004_data_train_subset-1600_nodes-0512.out,21053570,512,4096,2238.2,50,4.809896364182693,0.15105224343583495,4.8172335359384615,0.15118218675687253,623.0027462078724,,58.166533916067,1.826689137490693,465.332271328536,14.613513099925544,238250.12292021044,7482.118707161879,58.07793994473553,237887.24201363674,7465.7608315799935,22.453753350442668,91970.57372341317,,6.65294999665497,0.20893236493504483,212.89439989295903,6.6858356779214345,32,16,4,2
LUMI_run_000_data_train_subset-3200_nodes-1024.out,21163118,1024,8192,2238.2,50,4.947732067871094,0.18556874090904826,4.9551087439375,0.18539373809084578,555.5380932616536,274.085282945974,56.54610964420742,2.120808125023545,452.36887715365935,16.96646500018836,463225.7302053472,17373.66016019288,56.46192938596967,462536.1255298635,17305.63459761675,25.18054147802862,206278.99578801045,101771.66536757957,12.935219434292826,0.48514599232063943,413.9270218973704,15.524671754260462,64,16,4,2


==> data/predictive-inference-table-jupiter.csv <==
log_file,job_id,nodes,gpus,flops,steps,average_time_per_batch_mean_s,average_time_per_batch_std_s,real_time_mean_s,real_time_std_s,epoch_time_mean_s,epoch_time_std_s,peak_tflops_gpu,peak_tflops_gpu_std,peak_tflops_node,peak_tflops_node_std,peak_tflops,peak_tflops_std,real_tflops_gpu,real_tflops,real_tflops_std,sustained_tflops_gpu,sustained_tflops,sustained_tflops_std,images_s,images_s_std,samples_s,samples_s_std,mesh_dim_0,mesh_dim_1,mesh_dim_2,mesh_dim_3
inference-16_1345283.out,1345283,16,64,133.37689208984375,100,0.29378778076171874,0.005931584017931867,,,,,56.74882552298065,1.145760472528057,226.9953020919226,4.583041890112228,3631.9248334707618,73.32867024179565,,,,,,,13.615270143737748,0.27489270852255604,54.46108057495099,1.0995708340902242,4,2,4,2
inference-32_1345413.out,1345413,32,128,133.37689208984375,100,0.4204357431512129,0.4853992338509017,,,,,39.654362843347066,45.781543687839054,158.61745137338826,183.12617475135622,5075.758443948424,5860.037592043399,,,,,,,9.513938967271319,10.98398212056109,76.11151173817055,87.87185696448871,4,4,4,2
inference-64_1345414.out,1345414,64,256,133.37689208984375,100,0.30545507555509865,0.04289924684903117,,,,,54.58122272459381,7.665589916059312,218.32489089837523,30.662359664237247,13972.793017496015,1962.3910185111838,,,,,,,13.095215369169635,1.8391407497234429,209.52344590671416,29.426251995575086,4,8,4,2
inference-128_1345415.out,1345415,128,512,133.37689208984375,100,0.29692724384508634,0.027982313261008144,,,,,56.148810379719436,5.291443051611565,224.59524151887774,21.16577220644626,28748.19091441635,2709.2188424251212,,,,,,,13.471313538635378,1.269531588256762,431.0820332363321,40.62501082421638,4,16,4,2
inference-256_1345417.out,1345417,256,1024,133.37689208984375,100,0.4454683664422287,0.6194621555533474,,,,,37.426027900440424,52.044117301005265,149.7041116017617,208.17646920402106,38324.252570050994,53293.17611622939,,,,,,,8.979313238213395,12.48650892622639,574.6760472456573,799.136571278489,4,32,4,2
inference-512_1345420.out,1345420,512,2048,133.37689208984375,100,0.32814885125411186,0.0830310254519843,,,,,50.806551500983076,12.855507659659429,203.2262060039323,51.422030638637715,104051.81747401334,26328.07968698251,,,,,,,12.189590134821104,3.0843142216269017,1560.2675372571014,394.7922203682434,4,64,4,2
inference-1024_1345421.out,1345421,1024,4096,133.37689208984375,100,0.4294227706106086,0.21359850125282426,,,,,38.82447008462992,19.31161826891532,155.2978803385197,77.24647307566129,159025.02946664416,79100.38842947716,,,,,,,9.314829752302806,4.63327473689385,2384.5964165895184,1186.1183326448256,4,128,4,2
inference-2048_1345423.out,1345423,2048,8192,133.37689208984375,100,0.35825427663702714,0.03267124220749824,,,,,46.53708999019758,4.243981545661595,186.14835996079032,16.97592618264638,381231.84119969857,34766.696822059785,,,,,,,11.165254013290355,1.0182229270246457,5716.610054804662,521.3301386366186,4,256,4,2


==> data/predictive-training-table-jupiter.csv <==
log_file,job_id,nodes,gpus,flops,steps,average_time_per_batch_mean_s,average_time_per_batch_std_s,real_time_mean_s,real_time_std_s,epoch_time_mean_s,epoch_time_std_s,peak_tflops_gpu,peak_tflops_gpu_std,peak_tflops_node,peak_tflops_node_std,peak_tflops,peak_tflops_std,real_tflops_gpu,real_tflops,real_tflops_std,sustained_tflops_gpu,sustained_tflops,sustained_tflops_std,images_s,images_s_std,samples_s,samples_s_std,mesh_dim_0,mesh_dim_1,mesh_dim_2,mesh_dim_3
pred-dp-scaling-8_1323798.out,1323798,8,32,423.8352966308594,50,0.8290147140502929,0.00563500610416123,0.8300410738125,0.005660294500017471,47.7572704157792,6.485319168092111,63.90647980180889,0.4343872282064258,255.62591920723557,1.7375489128257031,2045.0073536578846,13.900391302605625,63.827458363614745,2042.4786676356719,13.928263472215537,55.46737870235649,1774.9561184754077,241.03464954034726,4.825004830683061,0.0327966816664451,9.650009661366122,0.0655933633328902,4,1,4,2
pred-dp-scaling-16_1323799.out,1323799,16,64,423.8352966308594,50,0.868735629272461,0.0721666385652035,0.8701427708375,0.07337253653541984,51.00008931593038,8.022980473395428,60.98450471431226,5.066036848841415,243.93801885724903,20.26414739536566,3903.0083017159845,324.2263583258506,60.88588431053159,3896.6965958740216,328.578852724396,51.940509114274015,3324.192583313537,522.9389309598679,4.604392711911535,0.38249098282184424,18.41757084764614,1.529963931287377,4,2,4,2
pred-dp-scaling-32_1323800.out,1323800,32,128,423.8352966308594,50,0.9005108779907227,0.12689307459737179,0.9023397282000001,0.12837863046700934,52.8005661922507,8.517476971177317,58.83261754379743,8.290240472609419,235.33047017518973,33.160961890437676,7530.575045606071,1061.1507804940056,58.71337637382042,7515.312175849013,1069.2264282679253,50.16935981894165,6421.678056824531,1035.9073568674194,4.441923021435405,0.625921666346148,35.53538417148324,5.007373330769184,4,4,4,2
pred-dp-scaling-64_1323803.out,1323803,64,256,423.8352966308594,50,0.9114001976013182,0.09098691908821477,0.9124418795875,0.09098258359876585,53.90635892748833,11.222867290363899,58.12969123585013,5.8032042641852,232.51876494340053,23.2128170567408,14881.200956377634,1485.6202916314112,58.06332793800362,14864.211952128926,1482.1595071630593,49.140224950197634,12579.897587250594,2619.0327812344526,4.3888513635694375,0.4381478794477671,70.221621817111,7.010366071164274,4,8,4,2
pred-dp-scaling-128_1323806.out,1323806,128,512,423.8352966308594,50,0.9060007080078125,0.09025656699456652,0.9070452519250001,0.0902451948689032,53.95813294779509,9.79699770290938,58.47612657538958,5.825441844785942,233.9045063015583,23.30176737914377,29939.776806599464,2982.6262245304024,58.40878607370526,29905.298469737092,2975.385717842102,49.09307381902503,25135.653795340815,4563.796577845494,4.415007587351143,0.43982683961196395,141.28024279523657,14.074458867582846,4,16,4,2
pred-dp-scaling-256_1323807.out,1323807,256,1024,423.8352966308594,50,0.9609047286987304,0.1471028856682897,0.9618598999625,0.147116327831243,57.81747788400389,12.971501125307904,55.134927008427596,8.440490115012313,220.53970803371038,33.76196046004925,56458.16525662986,8643.061877772609,55.08017548181698,56402.09969338059,8626.692711885931,45.816087122606056,46915.6732135486,10525.65297132224,4.162743590009024,0.6372656685920961,266.4155897605775,40.78500278989415,4,32,4,2
pred-dp-scaling-512_1323808.out,1323808,512,2048,423.8352966308594,50,1.0416791412353517,0.15024440711841677,1.042712519,0.15026406561072725,61.900021273992024,11.408940361805422,50.85962652187496,7.335631607234761,203.43850608749983,29.342526428939046,104160.51511679991,15023.373531616791,50.80922220984423,104057.28708576098,14995.572345218068,42.79434076795488,87642.80989277159,16153.655049353032,3.839954014300705,0.5538477170200387,491.51411383049026,70.89250777856495,4,64,4,2
predictive-bench-up-1k_1300494.out,1300494,1024,4096,423.8352966308594,50,1.223789292907715,0.14218990379949503,1.2248461162125,0.14234501222722773,61.70184539537877,8.599622798285994,43.29128583318351,5.029937591095588,173.16514333273403,20.11975036438235,177321.10677271965,20602.624373127528,43.25393319013959,177168.11034681177,20589.52263454496,42.93178894356487,175848.6075128417,24508.694748496768,3.2685365227342587,0.37976545180295745,836.7453498199702,97.21995566155711,4,128,4,2
pred-dp-scaling-2048_1323842.out,1323842,2048,8192,423.8352966308594,50,1.5835354598999023,0.4749482087971476,1.5847625185875,0.4748067501357964,94.26490241102874,36.44946483903212,33.456410304955426,10.034547725331926,133.8256412198217,40.138190901327704,274074.91321819485,82203.01496591914,33.4305054905501,273862.7009785864,82051.32157652963,28.101345635435024,230206.22344548372,89013.97479430071,2.525993323984577,0.75761865461217,1293.3085818801035,387.90075116143106,4,256,4,2


==> data/up_hero_table_jupiter.csv <==
log_file,job_id,nodes,gpus,flops,steps,average_time_per_batch_mean_s,average_time_per_batch_std_s,real_time_mean_s,real_time_std_s,epoch_time_mean_s,epoch_time_std_s,peak_tflops_gpu,peak_tflops_gpu_std,peak_tflops_node,peak_tflops_node_std,peak_tflops,peak_tflops_std,real_tflops_gpu,real_tflops,real_tflops_std,sustained_tflops_gpu,sustained_tflops,sustained_tflops_std,images_s,images_s_std,samples_s,samples_s_std,mesh_dim_0,mesh_dim_1,mesh_dim_2,mesh_dim_3
up-scaling-4_1289454.out,1289454,4,16,3557.94238,50,1.670072428894043,0.0016084419358367759,1.6708071050875,0.0016534677094315437,94.8792308504926,5.079977897475376,266.3015027405237,0.256474208647262,1065.2060109620948,1.025896834589048,4260.824043848379,4.103587338356192,266.18440641399405,4258.950502623905,4.214751727301925,234.373104373501,3749.969669976016,200.77906269812775,0.5987764259195758,0.0005766798475185243,2.395105703678303,0.002306719390074097,1,2,4,2
up-scaling-8_1289473.out,1289473,8,32,3557.94238,50,1.7150469635009766,0.014897840148037382,1.7157182888375,0.014939857611222258,99.35182735766284,6.903100621210083,259.31814519652175,2.252579874977359,1037.272580786087,9.010319499909436,8298.180646288696,72.08255599927548,259.2166793310453,8294.93373859345,72.22929880468676,223.82215271136516,7162.308886763685,497.6470009708734,0.5830744121191119,0.005064904676679691,4.664595296952895,0.04051923741343753,1,4,4,2
up-scaling-16_1289474.out,1289474,16,64,3557.94238,50,1.7471164520263671,0.021658152819441504,1.7478215312125,0.021761178222939458,99.02702094451524,5.18376242319491,254.5581875691066,3.155634028525856,1018.2327502764264,12.622536114103424,16291.724004422822,201.96057782565478,254.45549763394476,16285.151848572465,202.75759591917475,224.55628436464278,14371.602199337138,752.3095285656518,0.5723716921331516,0.007095413453043848,9.157947074130426,0.11352661524870157,1,8,4,2
up-scaling-32_1289475.out,1289475,32,128,3557.94238,50,1.74652977142334,0.005241534072144192,1.7472106164999999,0.005212292114300425,100.76994216057938,5.121658334801942,254.64369676192547,0.7642146356008857,1018.5747870477019,3.0568585424035426,32594.39318552646,97.81947335691336,254.54446836575758,32581.69195081697,97.19795336752348,220.6723492960289,28246.0607098917,1435.6133303084423,0.5725639587494961,0.0017183294252244425,18.322046679983874,0.05498654160718216,1,16,4,2
up-scaling-64_1291036.out,1291036,64,256,3557.94238,50,1.7393969787597656,0.01187593949057027,1.7400510698875,0.011934148697176503,103.49367154110223,4.972557345683379,255.6879211191415,1.7457396538918648,1022.751684476566,6.982958615567459,65456.10780650022,446.9093513963174,255.59180715813937,65431.50263248368,448.76227796362423,214.8647307982361,55005.371084348444,2642.8414217471286,9.198590198430956,0.0628044672545143,36.794360793723826,0.2512178690180572,16,2,4,2
up-scaling-128_1291088.out,1291088,128,512,3557.94238,50,1.751700198364258,0.007632458378791864,1.7523896485,0.007656628607573231,105.2119833745528,7.414693821478655,253.8920746342907,1.1062513403611436,1015.5682985371628,4.425005361444574,129992.74221275684,566.4006862649055,253.79218479217124,129941.59861359168,567.7473398169437,211.35558100673927,108214.0574754505,7626.261549541569,9.133983095361204,0.039798331856691384,73.07186476288963,0.31838665485353107,16,4,4,2
up-scaling-256_1291089.out,1291089,256,1024,3557.94238,50,1.7885372665405272,0.004889422896233779,1.789243231175,0.004914353923610467,103.01058983558323,5.528733743584308,248.66286312291518,0.6797833733416805,994.6514524916607,2.719133493366722,254630.77183786515,696.0981743018808,248.5647505889607,254530.30460309575,699.0955613578337,215.87236720509065,221053.30401801283,11864.264276186284,8.945857768425453,0.024455784409789988,143.13372429480725,0.3912925505566398,16,8,4,2
up-scaling-512_1291125.out,1291125,512,2048,3557.94238,50,1.79711884765625,0.01896643714119435,1.7980027110624999,0.0193722651478643,106.56351175450254,6.208303649817869,247.47545109775047,2.6118070006085703,989.9018043910019,10.447228002434281,506829.72384819295,5348.980737246352,247.35379694571574,506580.57614482584,5458.063649990959,208.6749911754896,427366.3819274027,24898.018327715698,8.903139611977657,0.09396197587603906,284.90046758328504,3.00678322803325,16,16,4,2
up-scaling-1024_1343195.out,1343195,1024,4096,3557.94238,50,1.85089132232666,0.009160727245965672,1.8515884096625,0.00918437482205786,114.67523580449779,27.3211091881811,240.28574348759534,1.1892606176449776,961.1429739503814,4.75704247057991,984210.4053251905,4871.211489873828,240.19528053811155,983839.8690841049,4880.109464608169,193.91405405880852,794271.9654248797,189233.45515922812,8.64448377222236,0.042784661132864416,553.246961422231,2.7382183125033226,16,32,4,2
up-scaling-2048_1311561.out,1311561,2048,8192,3557.94238,50,2.0240864852905274,0.05171817433420208,2.0254582809625,0.05147385780565425,120.67945589008741,8.193709806500266,219.7251949123922,5.614278845631702,878.9007796495688,22.45711538252681,1799988.7967223169,45992.1723034149,219.57638016057174,1798769.7062754037,45712.92183907136,184.26615956284365,1509508.3791388152,102490.2997607895,7.904800568688862,0.20197845144441545,1011.8144727921743,25.853241784885178,16,64,4,2
up-scaling-3072_1395000.out,1395000,3072,12288,3557.94238,50,2.1273891021728515,0.01536974155753483,2.12811107875,0.015347174313163089,139.86213590201805,30.19696304029197,209.0556903980344,1.510364008759849,836.2227615921375,6.041456035039396,2568876.3236110467,18559.352939641027,208.98476679198106,2568004.814339863,18519.53026148678,158.9932810019323,1953709.4369517441,421816.03533090476,7.520956078818905,0.05433662844232478,1444.0235671332298,10.432632660926357,16,96,4,2
up-scaling-4096_1395145.out,1395145,4096,16384,3557.94238,50,2.2537666061401365,0.01973102717953215,2.2544780329374996,0.019748595864020183,156.05786887250724,57.846593664212584,197.33312060279343,1.727590228477063,789.3324824111737,6.910360913908252,3233105.8479561675,28304.8383033682,197.27084983858413,3232085.6037553623,28312.164258844143,142.4929100702177,2334603.838590447,865376.9309651525,7.099226670769626,0.06215152625520149,1817.4020277170243,15.910790721331582,16,128,4,2


==> data/up_hero_table_lumi.csv <==
log_file,job_id,nodes,gpus,flops,steps,average_time_per_batch_mean_s,average_time_per_batch_std_s,real_time_mean_s,real_time_std_s,epoch_time_mean_s,epoch_time_std_s,peak_tflops_gpu,peak_tflops_gpu_std,peak_tflops_node,peak_tflops_node_std,peak_tflops,peak_tflops_std,real_tflops_gpu,real_tflops,real_tflops_std,sustained_tflops_gpu,sustained_tflops,sustained_tflops_std,images_s,images_s_std,samples_s,samples_s_std,mesh_dim_0,mesh_dim_1,mesh_dim_2,mesh_dim_3
run_000_data_train_subset-0050_nodes-0002.out,21015325,2,16,2238.2,50,4.5226591796874995,0.005213352884945429,4.5298357079125005,0.0051043020176777375,391.52220880705863,202.66880074265842,61.86073035451048,0.07130800802036165,494.88584283608384,0.5704640641628932,989.7716856721677,1.1409281283257864,61.76272563512676,988.2036101620282,1.1135259657244723,35.72913537299139,571.6661659678622,295.919091371277,0.22110885659730314,0.0002548762685027671,0.8844354263892126,0.0010195050740110683,1,2,4,2
run_001_data_train_subset-0050_nodes-0004.out,21015326,4,32,2238.2,50,4.570612896728516,0.003713122920679159,4.57770259905,0.0035710704566652303,394.6506062304834,199.57128541838563,61.2117031832324,0.0497278118359473,489.6936254658592,0.3978224946875784,1958.7745018634369,1.5912899787503136,61.11690175287076,1955.7408560918643,1.5256754323734822,35.4459103296811,1134.2691305497951,573.5897647703456,0.21878903827444343,0.0001777421565041455,1.7503123061955475,0.001421937252033164,1,4,4,2
run_002_data_train_subset-0050_nodes-0008.out,21015327,8,64,2238.2,50,4.542487091064453,0.00583936368852982,4.549626531125,0.005942978327531844,395.5738004380837,193.59157530255152,61.59070887627763,0.07917480925161396,492.72567101022105,0.6333984740129117,3941.8053680817684,5.067187792103294,61.494058487218105,3935.6197431819587,5.1409280913774875,35.36318629926442,2263.243923152923,1107.6187449519443,0.22014371861773796,0.00028299458225936546,3.5222994978838074,0.004527913316149847,1,8,4,2
run_003_data_train_subset-0050_nodes-0016.out,21015328,16,128,2238.2,50,4.532302844238282,0.007104046613933646,4.5395132548625,0.007032073635245166,395.5999559988268,195.31601305850225,61.72910540513984,0.09675576794079777,493.8328432411187,0.7740461435263821,7901.3254918579,12.384738296422114,61.63105696416217,7888.775291412758,12.22035174843816,35.36084822021943,4526.188572188087,2234.674430230103,0.22063838943844105,0.00034583421656973556,7.060428462030114,0.011066694930231538,1,16,4,2
run_000_data_train_subset-0800_nodes-0032.out,21041844,32,256,2238.2,50,4.540967736816405,0.0044967033828707485,4.5481598853375,0.004354847613961069,462.8194023905089,114.9204714445231,61.611316401059796,0.061010742850597544,492.89053120847836,0.48808594280478035,15772.496998671308,15.618750169752971,61.51388848530751,15747.555452238723,15.078230760529324,30.225072518020404,7737.6185646132235,1921.291045082342,3.5234780177533978,0.003489131929620448,14.093912071013591,0.013956527718481791,16,2,4,2
run_001_data_train_subset-0800_nodes-0064.out,21041845,64,512,2238.2,50,4.60039306640625,0.010597710273362173,4.607620167085714,0.010433677488669036,,,60.815455540749156,0.14009771962091797,486.52364432599325,1.1207817569673437,31137.513236863568,71.73003244591,60.72006585928189,31088.673719952327,70.39842334694971,,,,3.4779636802858964,0.008012022210471585,27.82370944228717,0.06409617768377268,16,4,4,2
run_002_data_train_subset-0800_nodes-0128.out,21044734,128,1024,2238.2,50,4.615682635498047,0.011658060076188205,4.623187843987499,0.011847309097145459,407.3433075225912,187.51882896973217,60.61400275840485,0.15309581299656932,484.9120220672388,1.2247665039725546,62068.73882460657,156.770112508487,60.51560296513802,61967.977436301335,158.79817294630834,34.34142587263247,35165.62009357565,16188.349674987785,3.4664428349011804,0.008755367734590689,55.46308535841889,0.14008588375345102,16,8,4,2
run_003_data_train_subset-0800_nodes-0256.out,21050506,256,2048,2238.2,50,4.672770361328125,0.12353393410370524,4.6797526757875,0.12353516021854485,420.7893738220446,218.74935563403403,59.87347512632325,1.5828738326256626,478.987801010586,12.662990661005301,122620.87705871002,3241.725609217357,59.78414232177771,122437.92347500075,3232.0914247385685,33.24406667625585,68083.84855297198,35393.712214667954,3.4240929390444896,0.09052267472794426,109.57097404942367,2.8967255912942163,16,16,4,2
run_004_data_train_subset-0800_nodes-0512.out,21064141,512,4096,2238.2,50,4.7536592651367195,0.10425244526786719,4.7610505541875,0.10432451837010229,450.4120659105247,232.402179206446,58.85466004092184,1.2907408550870683,470.83728032737474,10.325926840696546,241068.68752761587,5286.874542436632,58.763291171930256,240694.44064022633,5274.115724746385,31.057671538441628,127212.22262145691,65638.55632765211,3.365828114215886,0.07381593666836957,215.4129993098167,4.724219946775652,16,32,4,2
run_000_data_train_subset-0800_nodes-0768.out,21379420,768,6144,2238.2,50,4.911281994628906,0.19832662870590936,4.9185236566,0.19846589195988124,496.2931233110139,254.0946309177709,56.965778040431914,2.3003832243238245,455.7262243234553,18.403065794590596,349997.74028041365,14133.554530245574,56.88190594032813,349482.43009737605,14101.862074102317,28.186467518780457,173177.65643538712,88664.3610968963,3.257805195771283,0.1315561847526805,312.74929879404317,12.62939373625733,16,48,4,2
run_000_data_train_subset-0800_nodes-1024.out,21341541,1024,8192,2238.2,50,12.386713411458333,0.012606447505232888,12.394167691833333,0.012620915445215042,,,22.586701629925017,0.02298737840746447,180.69361303940013,0.18389902725971577,185030.25975234574,188.31260391394895,22.57311720772885,184918.97616571473,188.3020159506976,,,,1.2917066431196507,0.0013146208721988436,165.33845031931529,0.16827147164145198,16,64,4,2

